Scalable Differentially Private Data Compression via Diffusion and Stochastic Codes

The ever-increasing collection of personal data has created mounting pressure to develop technologies that protect sensitive aspects of individual identity. Differential privacy (DP) provides a principled framework with strong formal guarantees and has already achieved practical success. However, releasing high-dimensional data, such as images, has remained elusive: releasing uncompressed privatized data requires significant storage. At the same time, no effective data compression scheme exists that can compress high-resolution data with privacy guarantees. We address this challenge with DP-DiPP, a compression pipeline that combines stochastic codes with diffusion models. DP-DiPP is highly flexible: the practitioner has direct control over the compression rate-privacy-utility tradeoff. As the theoretical backbone, we extend the Poisson private representation (PPR) to encode the outputs of privacy mechanisms. We then combine it with DiffC, a diffusion-based lossy data compression method, to obtain a differentially private image compressor. Our experiments on privatized image classification on CIFAR-10 demonstrate that DP-DiPP significantly outperforms the baseline, achieving a 10-30 times better compression while retaining comparable privacy guarantees and utility.

==> data/diffc_denoised.csv <==
method,epsilon,bpp_rec,bpp_png,classification_performance,reconstructability,bpp
diffc_denoised,1.0,0.03096484375,,14.02,13.1,0.03096484375
diffc_denoised,4.0,0.05194453125,,19.96,14.15,0.05194453125
diffc_denoised,16.0,0.07083828125,,33.22,16.69,0.07083828125
diffc_denoised,64.0,0.24139375,,60.04,22.25,0.24139375
diffc_denoised,256.0,0.622884375,,71.48,27.37,0.622884375
diffc_denoised,1024.0,1.10900625,,73.08,31.04,1.10900625


==> data/dp-dipp_denoised.csv <==
method,epsilon,bpp_rec,bpp_png,classification_performance,reconstructability,bpp
dp-dipp_denoised,1.0,0.0145015625,,13.14,12.95,0.0145015625
dp-dipp_denoised,4.0,0.02402890625,,18.9,13.94,0.02402890625
dp-dipp_denoised,16.0,0.103740625,,32.96,16.64,0.103740625
dp-dipp_denoised,64.0,0.55697890625,,58.42,21.85,0.55697890625
dp-dipp_denoised,256.0,1.18874296875,,70.62,26.98,1.18874296875
dp-dipp_denoised,1024.0,1.90304453125,,73.64,30.69,1.90304453125


==> data/final_summary.csv <==
method,epsilon,bpp_rec,bpp_png,classification_performance,reconstructability
clean,,,17.665296875,74.06,45.02
laplace,1.0,,10.3705875,20.6,14.54
laplace,4.0,,16.75858515625,34.86,18.73
laplace,16.0,,24.3628,56.14,24.42
laplace,64.0,,21.89679375,68.22,30.7
laplace,256.0,,19.064865625,74.02,38.13
laplace,1024.0,,18.1445234375,73.72,43.18
diffc_noisy,16.0,0.07083828125,,28.24,16.32
diffc_noisy,1.0,0.03096484375,,12.8,13.08
diffc_noisy,256.0,0.622884375,,62.26,26.59
diffc_noisy,1024.0,1.10900625,,68.9,30.19
diffc_noisy,64.0,0.24139375,,49.5,21.52
dp-dipp_noisy,16.0,0.103740625,,28.9,16.58
dp-dipp_noisy,256.0,1.18874296875,,61.98,26.33
dp-dipp_noisy,64.0,0.55697890625,,47.62,21.61
diffc_noisy,4.0,0.05194453125,,19.7,14.06
dp-dipp_noisy,1.0,0.0145015625,,13.06,12.95
dp-dipp_noisy,1024.0,1.90304453125,,69.34,29.92
dp-dipp_noisy,4.0,0.02402890625,,16.6,13.91
diffc_denoised,16.0,0.07083828125,,33.22,16.69
diffc_denoised,1.0,0.03096484375,,14.02,13.1
diffc_denoised,256.0,0.622884375,,71.48,27.37
diffc_denoised,1024.0,1.10900625,,73.08,31.04
diffc_denoised,64.0,0.24139375,,60.04,22.25
dp-dipp_denoised,16.0,0.103740625,,32.96,16.64
dp-dipp_denoised,256.0,1.18874296875,,70.62,26.98
dp-dipp_denoised,64.0,0.55697890625,,58.42,21.85
diffc_denoised,4.0,0.05194453125,,19.96,14.15
dp-dipp_denoised,1.0,0.0145015625,,13.14,12.95
dp-dipp_denoised,1024.0,1.90304453125,,73.64,30.69
dp-dipp_denoised,4.0,0.02402890625,,18.9,13.94
laplace-denoised,1.0,,12.0724765625,23.56,14.88
laplace-denoised,4.0,,15.32885078125,43.7,19.19
laplace-denoised,16.0,,17.452746875,66.7,24.69
laplace-denoised,64.0,,17.41348359375,74.68,31.53
laplace-denoised,256.0,,17.56026328125,74.24,38.62
laplace-denoised,1024.0,,18.1445234375,73.54,42.72


==> data/laplace-denoised.csv <==
method,epsilon,bpp_rec,bpp_png,classification_performance,reconstructability,bpp
laplace-denoised,1.0,,12.0724765625,23.56,14.88,12.0724765625
laplace-denoised,4.0,,15.32885078125,43.7,19.19,15.32885078125
laplace-denoised,16.0,,17.452746875,66.7,24.69,17.452746875
laplace-denoised,64.0,,17.41348359375,74.68,31.53,17.41348359375
laplace-denoised,256.0,,17.56026328125,74.24,38.62,17.56026328125
laplace-denoised,1024.0,,18.1445234375,73.54,42.72,18.1445234375


==> images/tikz/comparison_plots.tikz <==
\begin{tikzpicture}[scale=1.1]
\begin{groupplot}[
% width=3cm,
% height=3cm,
  group style={
  group size=3 by 2, 
  horizontal sep=1.5cm,
  vertical sep=1.1cm,
  },
  urp,
  legend style={
    font=\tiny,
    yshift=4pt,
    legend columns=4,
    /tikz/every even column/.append style={column sep=0.5cm},
    cells={align=center},
},
]

%
% TOP ROW
%


% Panel 1: rate vs classification performance
\nextgroupplot[
xlabel={Rate (bpp)}, ylabel={Accuracy (\%)},
legend to name=legend:methods,
xmin=-1,xmax=20,
]
\addplot[refline, domain=-2:30] {71.58};
\addlegendimage{black, dashed, thick}\addlegendentry{Uncompressed, unprivatized}
\addplot[diffc]   table[x=bpp, y=classification_performance, col sep=comma]{data/diffc_denoised.csv};
\addlegendentry{Gaussian DiffC, unprivatized}

\addplot[laplace] table[x=bpp, y=classification_performance, col sep=comma]{data/laplace-denoised.csv};
\addlegendentry{PNG-compressed Laplace mechanism}

\addplot[dpdiffc] table[x=bpp, y=classification_performance, col sep=comma]{data/dp-dipp_denoised.csv};
\addlegendentry{DP-DiPP (ours)}

% Panel 2: privacy budget vs classification performance
\nextgroupplot[
xlabel={$\varepsilon$-LDP certificate}, ylabel={Accuracy (\%)},
xmin=-10,xmax=300]
\addplot[refline, domain=-10:300] {71.58};
% \addlegendimage{black, dashed, thick}\addlegendentry{Original}
\addplot[diffc]   table[x=epsilon, y=classification_performance, col sep=comma]{data/diffc_denoised.csv};
% \addlegendentry{diffc\_denoised}
\addplot[dpdiffc] table[x=epsilon, y=classification_performance, col sep=comma]{data/dp-dipp_denoised.csv};
% \addlegendentry{dp-dipp\_denoised}
\addplot[laplace] table[x=epsilon, y=classification_performance, col sep=comma]{data/laplace-denoised.csv};
% \addlegendentry{laplace-denoised}

% Panel 3: privacy budget vs rate
\nextgroupplot[xlabel={$\varepsilon$-LDP certificate}, ylabel={Rate (bpp)}]
\addplot[diffc]   table[x=epsilon, y=bpp, col sep=comma]{data/diffc_denoised.csv};
% \addlegendentry{diffc\_denoised}
\addplot[dpdiffc] table[x=epsilon, y=bpp, col sep=comma]{data/dp-dipp_denoised.csv};
% \addlegendentry{dp-dipp\_denoised}
\addplot[laplace] table[x=epsilon, y=bpp, col sep=comma]{data/laplace-denoised.csv};
% \addlegendentry{laplace-denoised}

%
% BOTTOM ROW
%


\nextgroupplot[
xlabel={Rate (bpp)}, ylabel={Accuracy (\%)},
xmin=-0.1,xmax=2,
]
\addplot[refline, domain=-1:2] {71.58};
% \addlegendimage{black, dashed, thick}\addlegendentry{Original}
\addplot[diffc]   table[x=bpp, y=classification_performance, col sep=comma]{data/diffc_denoised.csv};
% \addlegendentry{diffc\_denoised}
\addplot[dpdiffc] table[x=bpp, y=classification_performance, col sep=comma]{data/dp-dipp_denoised.csv};
% \addlegendentry{dp-dipp\_denoised}

\nextgroupplot[
xlabel={$\varepsilon$-LDP certificate}, ylabel={Accuracy (\%)},
xmin=-10,xmax=300,
]
\addplot[refline, domain=-10:300] {71.58};
% \addlegendimage{black, dashed, thick}\addlegendentry{Original}
\addplot[diffc]   table[x=epsilon, y=classification_performance, col sep=comma]{data/diffc_denoised.csv};
% \addlegendentry{diffc\_denoised}
\addplot[dpdiffc] table[x=epsilon, y=classification_performance, col sep=comma]{data/dp-dipp_denoised.csv};
% \addlegendentry{dp-dipp\_denoised}

\nextgroupplot[
xlabel={$\varepsilon$-LDP certificate}, ylabel={Rate (bpp)},
xmin=-10,xmax=300,
]
\addplot[diffc]   table[x=epsilon, y=bpp, col sep=comma]{data/diffc_denoised.csv};
% \addlegendentry{diffc\_denoised}
\addplot[dpdiffc] table[x=epsilon, y=bpp, col sep=comma]{data/dp-dipp_denoised.csv};
% \addlegendentry{dp-dipp\_denoised}

\end{groupplot}
\end{tikzpicture}

==> images/tikz/plots.tikz <==
\documentclass{article}
\usepackage{pgfplots}
\pgfplotsset{compat=1.18}
\usepgfplotslibrary{groupplots}

% Seaborn default colour cycle, hue levels in alphabetical order:
%   diffc_denoised    -> blue   (#1f77b4)
%   dp-diffc_denoised -> orange (#ff7f0e)
%   laplace-denoised  -> green  (#2ca02c)
\definecolor{colDiffc}{HTML}{1f77b4}
\definecolor{colDpDiffc}{HTML}{ff7f0e}
\definecolor{colLaplace}{HTML}{2ca02c}

\pgfplotsset{
  urp/.style={
    grid=major,
    grid style={dotted, gray!40},
    legend style={font=\small, cells={anchor=west}},
    label style={font=\small},
    tick label style={font=\footnotesize},
    width=5cm, height=4cm,
  },
  diffc/.style    = {colDiffc,   mark=*,         thick, mark size=1.5pt},
  dpdiffc/.style  = {colDpDiffc, mark=square*,   thick, mark size=1.5pt},
  laplace/.style  = {colLaplace, mark=triangle*,  thick, mark size=1.5pt},
  refline/.style  = {black, dashed, thick, samples=2, forget plot},
}

\begin{document}

% ── Figure 1: all three methods, three panels ─────────────────────────────────
\begin{figure}
\centering
\begin{tikzpicture}
\begin{groupplot}[
  group style={group size=3 by 1, horizontal sep=1.5cm},
  urp,
]

% Panel 1: rate vs classification performance
\nextgroupplot[xlabel={Rate (bpp)}, ylabel={Classif.\ accuracy (\%)}]
\addplot[refline, domain=0:20] {71.58};
\addlegendimage{black, dashed, thick}\addlegendentry{Original}
\addplot[diffc]   table[x=bpp, y=classification_performance, col sep=comma]{data/diffc_denoised.csv};
\addlegendentry{diffc\_denoised}
\addplot[dpdiffc] table[x=bpp, y=classification_performance, col sep=comma]{data/dp-diffc_denoised.csv};
\addlegendentry{dp-diffc\_denoised}
\addplot[laplace] table[x=bpp, y=classification_performance, col sep=comma]{data/laplace-denoised.csv};
\addlegendentry{laplace-denoised}

% Panel 2: privacy budget vs classification performance
\nextgroupplot[xlabel={$\varepsilon$}, ylabel={Classif.\ accuracy (\%)}]
\addplot[refline, domain=0:600] {71.58};
\addlegendimage{black, dashed, thick}\addlegendentry{Original}
\addplot[diffc]   table[x=epsilon, y=classification_performance, col sep=comma]{data/diffc_denoised.csv};
\addlegendentry{diffc\_denoised}
\addplot[dpdiffc] table[x=epsilon, y=classification_performance, col sep=comma]{data/dp-dipp_denoised.csv};
\addlegendentry{dp-dipp\_denoised}
\addplot[laplace] table[x=epsilon, y=classification_performance, col sep=comma]{data/laplace-denoised.csv};
\addlegendentry{laplace-denoised}

% Panel 3: privacy budget vs rate
\nextgroupplot[xlabel={$\varepsilon$}, ylabel={Rate (bpp)}]
\addplot[diffc]   table[x=epsilon, y=bpp, col sep=comma]{data/diffc_denoised.csv};
\addlegendentry{diffc\_denoised}
\addplot[dpdiffc] table[x=epsilon, y=bpp, col sep=comma]{data/dp-dipp_denoised.csv};
\addlegendentry{dp-dipp\_denoised}
\addplot[laplace] table[x=epsilon, y=bpp, col sep=comma]{data/laplace-denoised.csv};
\addlegendentry{laplace-denoised}

\end{groupplot}
\end{tikzpicture}
\caption{Utility--rate--privacy tradeoffs for all methods.}
\end{figure}


% ── Figure 2: reconstructability vs privacy budget ────────────────────────────
\begin{figure}
\centering
\begin{tikzpicture}
\begin{axis}[
  urp,
  width=7cm, height=5cm,
  xlabel={$\varepsilon$},
  ylabel={Reconstructability},
]
\addplot[diffc]   table[x=epsilon, y=reconstructability, col sep=comma]{data/diffc_denoised.csv};
\addlegendentry{diffc\_denoised}
\addplot[dpdiffc] table[x=epsilon, y=reconstructability, col sep=comma]{data/dp-dipp_denoised.csv};
\addlegendentry{dp-dipp\_denoised}
\addplot[laplace] table[x=epsilon, y=reconstructability, col sep=comma]{data/laplace-denoised.csv};
\addlegendentry{laplace-denoised}
\end{axis}
\end{tikzpicture}
\caption{Reconstructability vs.\ privacy budget.}
\end{figure}


% ── Figure 3: dp-dipp and diffc only, three panels ──────────────────────────
\begin{figure}
\centering
\begin{tikzpicture}
\begin{groupplot}[
  group style={group size=3 by 1, horizontal sep=1.5cm},
  urp,
]

\nextgroupplot[xlabel={Rate (bpp)}, ylabel={Classif.\ accuracy (\%)}]
\addplot[refline, domain=0:20] {71.58};
\addlegendimage{black, dashed, thick}\addlegendentry{Original}
\addplot[diffc]   table[x=bpp, y=classification_performance, col sep=comma]{data/diffc_denoised.csv};
\addlegendentry{diffc\_denoised}
\addplot[dpdiffc] table[x=bpp, y=classification_performance, col sep=comma]{data/dp-dipp_denoised.csv};
\addlegendentry{dp-dipp\_denoised}

\nextgroupplot[xlabel={$\varepsilon$}, ylabel={Classif.\ accuracy (\%)}]
\addplot[refline, domain=0:600] {71.58};
\addlegendimage{black, dashed, thick}\addlegendentry{Original}
\addplot[diffc]   table[x=epsilon, y=classification_performance, col sep=comma]{data/diffc_denoised.csv};
\addlegendentry{diffc\_denoised}
\addplot[dpdiffc] table[x=epsilon, y=classification_performance, col sep=comma]{data/dp-dipp_denoised.csv};
\addlegendentry{dp-dipp\_denoised}

\nextgroupplot[xlabel={$\varepsilon$}, ylabel={Rate (bpp)}]
\addplot[diffc]   table[x=epsilon, y=bpp, col sep=comma]{data/diffc_denoised.csv};
\addlegendentry{diffc\_denoised}
\addplot[dpdiffc] table[x=epsilon, y=bpp, col sep=comma]{data/dp-dipp_denoised.csv};
\addlegendentry{dp-dipp\_denoised}

\end{groupplot}
\end{tikzpicture}
\caption{Utility--rate--privacy tradeoffs for dp-dipp and diffc.}
\end{figure}

\end{document}
